Non-local matrix elements in $B_{(s)}\to \{K^{(*)},\phi\}\ell^+\ell^-$

We revisit the theoretical predictions and the parametrization of non-local matrix elements in rare $\bar{B}_{(s)}\to \lbrace \bar{K}^{(*)},\phi\rbrace\ell^+\ell^-$ and $\bar{B}_{(s)}\to \lbrace \bar{K}^{*}, \phi\rbrace \gamma$ decays. We improve upon the current state of these matrix elements in two ways. First, we recalculate the hadronic matrix elements needed at subleading power in the light-cone OPE using $B$-meson light-cone sum rules. Our analytical results supersede those in the literature. We discuss the origin of our improvements and provide numerical results for the processes under consideration. Second, we derive the first dispersive bound on the non-local matrix elements. It provides a parametric handle on the truncation error in extrapolations of the matrix elements to large timelike momentum transfer using the $z$ expansion. We illustrate the power of the dispersive bound at the hand of a simple phenomenological application. As a side result of our work, we also provide numerical results for the $B_s \to \phi$ form factors from $B$-meson light-cone sum rules.

==> proofs.txt <==
Dear Copy Editor,

our replies to the queries are as follows:

  1. Thank you for spotting this. We agree with the removal of the repeated word.
 
  2. The email addresses of all authors are, in order:
  
     nicogubernari@gmail.com
     danny.van.dyk@gmail.com
     jvirto@ub.edu
    
  3. Thank you for spotting this. We agree with the removal of the equation number (B.7) from what should be the second line of equation (B.6).

  4. Unfortunately, the Technical University of Munich does not publish bachelor theses. Therefore, we cannot provide a more useful reference at this point.

  5. We concur with the change in the text.


We request the following additional changes to the manuscript prior to publication.

  a) In the abstract, please replace the sentences

    Our analytical results disagree with those in the literature.
    We discuss the origin of these discrepancies and provide numerical
    results for the processes under consideration.

  with

    Our analytical results supersede those in the literature.
    We discuss the origin of our improvements and provide numerical
    results for the processes under consideration.

  c) In section 1, 2nd paragraph, please cite the following references after
     "of these local operators and the electromagnetic current":

    Dimou:2012un,Lyon:2013gba,Beneke:2001at,Beneke:2004dp

  The citation keys are taken from the InspireHEP database.

  d) Next-to-last paragraph in page 2: Please replace

    In this work we prefer to do not use
 
  with

    In this work we prefer not to use

  e) In section 2, below eq. (2.17) and after the sentence ending in "appearing in \Eq{eq:3ptLCDAs}", please add the following sentence:

    In Ref.~\cite{Khodjamirian:2010vf} only the $B$-LCDAs $\psi_A$, $\psi_V$, $X_A$, and $Y_A$ have been taken into account.

  f) In eq. (3.15), please add two commas at the end of the the individual equations.

  g) In section 3, in the sentence starting

     The central improvement of this paper is the change of the parametrization discussed in Ref. [...]

  please change the reference from Chrzaszcz:2018yza to Bobeth:2017vxj.

  h) In eq. (3.30), please change the limit of the sum to:

     \sum_{n=0}^\infty

  i) We have provided a replacement for figure 2 as a PDF. This replacement fixes a typo in the label.

  j) Before eq. (3.36), please make the last sentence read:

     In particular, with the convention of Ref.~\cite{Bobeth:2017vxj}.

  In that equation, please replace the comma at the end with a full stop.
  After that equation, please start the next sentence

    Taking into account

  k) In eq. (3.39), please replace the full stop at the end with a comma.
  After that equation, please start the next sentence

    where we have used

  l) After eq. (A.4) please replace

    the argument of the of the local and non-local form factors

  with

    the argument of the local and non-local form factors...

